Simulating and assessing boson sampling experiments with phase-space representations

The search for new, application-specific quantum computers designed to outperform any classical computer is driven by the ending of Moore's law and the quantum advantages potentially obtainable. Photonic networks are promising examples, with experimental demonstrations and potential for obtaining a quantum computer to solve problems believed classically impossible. This introduces a challenge: how does one design or understand such photonic networks? One must be able to calculate observables using general methods capable of treating arbitrary inputs, dissipation and noise. We develop novel complex phase-space software for simulating these photonic networks, and apply this to boson sampling experiments. Our techniques give sampling errors orders of magnitude lower than experimental correlation measurements for the same number of samples. We show that these techniques remove systematic errors in previous algorithms for estimating correlations, with large improvements in errors in some cases. In addition, we obtain a scalable channel-combination strategy for assessment of boson sampling devices.

==> response_to_referee3.txt <==
Dear Yujun Wang,

Re: AK11732
Simulating and assessing boson sampling experiments with phase-space
representations
by Bogdan Opanchuk, Laura Rosales-Z\'arate, Margaret D. Reid and Peter. D. Drummond

We thank the third referee for his/her useful comments and suggestions. 

Please find enclosed a new version of the manuscript where we have included the changes recommended by this referee. We believe we have addressed the relatively minor points raised here, and are grateful for the opportunity to clarify these issues. We also made small changes in order to make the presentation clearer to the reader. 

A list of changes and our response to the remarks and questions of the referee is given below.

Yours sincerely,

Bogdan Opanchuk, Laura Rosales-Z\'arate, Margaret D. Reid, and Peter Drummond

----------------------------------------------------------------------------------------------

Detailed response to the referee's comments.

> (i) In the Introduction, in the first paragraph on page 2, the authors state:

> “Thus, not only is the calculation of each permanent exponentially hard as N increases, but in addition there are exponentially many possible sets of N output channels. Each of these combinations corresponds to a different, unique permanent — all exponentially hard — which must be calculated to predict the full set of output probabilities.”

> While being a correct statement, it gives wrong impression that to simulate Boson Sampling output one really has to calculate the output probabilities and, moreover, one by one. However, for a sampling device this is not required. Moreover, in recent work by Clifford & Clifford arXiv:1706.01260 [cs.DS] it is shown that can get away much smaller number of permanents (about just two on average). The authors might correct their statement accordingly.

We are grateful for a very interesting reference: this unpublished algorithm which does indeed achieve a very significant speed-up for random bit generation over previous methods. We have amended the manuscript to reflect this in Section I. The statement quoted by the referee is also extended to reference this, and to avoid wrong impressions.

Nevertheless, the algorithm by Clifford & Clifford is still exponentially complex in N (the number of bosons). Also, it only generates one sample, which is not enough to calculate the probabilities. As we demonstrate, an exponentially large number of samples is necessary for estimating correlations and probabilities based on classical counts.

This means that having the Clifford & Clifford algorithm will not allow one to assess a large boson sampling device: it would take a doubly exponential time to accumulate enough output statistics. 

> (ii) On page 13 in the second paragraph on the right it is stated on eq. (5.4):

> “Having established that the conjecture gives asymptotically correct results — with the exception of a set of unitaries of measure close to zero — one might inquire whether it is able to distinguish between the different random unitaries.”

> What is the defining property(ies) of the unitaries in the measure close to zero subset? Can it be restated with mentioning the properties? 

Our statement means that the set of unitaries not satisfying the conjecture is small enough to not affect the numerical tests. We now give an example of one such small subset, namely the unitaries close to the identity unitary. A complete specification of the subset is an interesting question, but too specialized for our present scope.

> (iii) Most importantly, the discussion of related works in section VB contains the following incorrect statement on page 14:

> “In [53] an assessment protocol using the generalised bunching effect for bosons was proposed. In this case, for indistinguishable photons an absolute maximum of the probability of detecting all input particles in some output modes exists. This assessment protocol has the advantage that is detectable in a polynomial number of runs for an arbitrary network. These are all useful tests, but generally will not distinguish between the possible unitaries, and so do not satisfy criterion 3.”

> The statement contradicts the following facts. The manuscript employs a unitary-dependent correlator in Eq. (5.2), where the unitary network matrix enters through the quantity “t_p” in eq. (5.4) (and defined above it). One can notice that “t_p” involves just the diagonal value of the unitary-dependent Hermitian matrix introduced in eq. (6) of Ref. [53] and used for the verification protocol for Boson Sampling. Therefore, the above quoted statement that the protocol of Ref. [53] does not distinguish between subunitaries with different permanent squares (i.e., does not satisfy criterion 3) contradicts the very conclusion of the present manuscript. I suggest the authors make amendments accordingly. Moreover, in this respect, I would also suggest to discuss in detail what novelty the present manuscript introduces, especially compared to Ref. [53].

The quoted statement is correct as it stands. In the case of our test, it is true that combined correlations with only one excluded channel (as defined by Eq. (5.2)) do not distinguish between unitaries of a certain form. But this criterion is only the first level in the hierarchy of criteria (as described shortly after (5.2)), which one can apply to establish with increasing certainty that the Boson Sampling device under investigation is working as expected. We note that a moment test involving all moments is the only known way to uniquely identify a probability distribution.

We now amplify this point for increased clarity in the conclusion, and in the earlier section.

> (iv) I find the concluding section uninformative [see also the remark on novelty in (iii)]. The authors could be more specific in summarizing the advantages of the quantum simulation methods proposed in the manuscript.

The concluding paragraph has been extended, and we thank the referee for this suggestion.


The full list of changes:

- A new reference ([9], Clifford & Clifford) has been added, representing the state of the art classical algorithm for bit generation in Boson Sampling. It has been referenced in Section I in the places where the complexity of classical BS algorithms is discussed (the sentences “The most advanced known classical algorithm…”, “While it is known that there exists a random bit generation algorithm…”).

- The paragraph in Section I starting with “We simulate such linear photonic experiments using…” has been extended to clarify the essence and the perspective of the method described in the manuscript.

- Criterion 3 at the beginning of Section V was amended to read “Able to distinguish the required distribution from other ones.”

- The applicability statement in the paragraph “Having established that the conjecture gives asymptotically correct results…” in Section VB has been amended to give an example of unitaries for which the conjecture does not work.

- The paragraph in the end of Section V describing the assessment protocol in [54] ([53] in the previous version of the manuscript) has been extended (starting from “This assessment protocol has the advantage that…”).

- Section VI (Conclusion) has been rewritten to better explain the significance and practical applications of the method described in the manuscript. 

